An Arc-Length Approximation For Elliptical Orbits

In this paper, we overlay a continuum of analytical relations which essentially serve to compute the arc-length described by a celestial body in an elliptic orbit within a stipulated time interval. The formalism is based upon a two-dimensional heliocentric coordinate frame, where both the coordinates are parameterized as two infinitely differentiable functions in time by using the Lagrange inversion theorem. The parameterization is firstly endorsed to generate a dynamically consistent ephemerides of any celestial object in an elliptic orbit, and thereafter manifested into a numerical integration routine to approximate the arc-lengths delineated within an arbitrary interval of time. As elucidated, the presented formalism can also be orchestrated to quantify the perimeters of elliptic orbits of celestial bodies solely based upon their orbital period and other intrinsic characteristics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
